A Unified Generative Adversarial Network Training via Self-Labeling and Self-Attention

We propose a novel GAN training scheme that can handle any level of labeling in a unified manner. Our scheme introduces a form of artificial labeling that can incorporate manually defined labels, when available, and induce an alignment between them. To define the artificial labels, we exploit the assumption that neural network generators can be trained more easily to map nearby latent vectors to data with semantic similarities, than across separate categories. We use generated data samples and their corresponding artificial conditioning labels to train a classifier. The classifier is then used to self-label real data. To boost the accuracy of the self-labeling, we also use the exponential moving average of the classifier. However, because the classifier might still make mistakes, especially at the beginning of the training, we also refine the labels through self-attention, by using the labeling of real data samples only when the classifier outputs a high classification probability score. We evaluate our approach on CIFAR-10, STL-10 and SVHN, and show that both self-labeling and self-attention consistently improve the quality of generated data. More surprisingly, we find that the proposed scheme can even outperform class-conditional GANs.

==> plt/th_chart_p1.txt <==
th, airplane, automobile, bird, cat, deer, dog, frog, horse, ship, truck
0, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.01, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.02, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.03, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.04, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.05, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.06, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.07, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.08, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.09, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.1, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.11, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.12, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.13, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.14, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.15, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.16, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.17, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.18, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.19, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.2, 0.04741896759, 0.00300120048, 0.09103641457, 0.1488595438, 0.1246498599, 0.1092436975, 0.03181272509, 0.4175670268, 0.009403761505, 0.01700680272
0.21, 0.04742845707, 0.003001801081, 0.09105463278, 0.1486892135, 0.1246748049, 0.1092655593, 0.03181909145, 0.4176505904, 0.009405643386, 0.01701020612
0.22, 0.04742845707, 0.003001801081, 0.09105463278, 0.1486892135, 0.1246748049, 0.1092655593, 0.03181909145, 0.4176505904, 0.009405643386, 0.01701020612
0.23, 0.04724724725, 0.003003003003, 0.09109109109, 0.1487487487, 0.1247247247, 0.1093093093, 0.03183183183, 0.4178178178, 0.009409409409, 0.01681681682
0.24, 0.04725670805, 0.003003604325, 0.09090909091, 0.1487785342, 0.1247496996, 0.1093311974, 0.03183820585, 0.4179014818, 0.009411293552, 0.01682018422
0.25, 0.04726617264, 0.003004205888, 0.09092729822, 0.1488083317, 0.1247746846, 0.1091528139, 0.03184458242, 0.4179851793, 0.00941317845, 0.01682355297
0.26, 0.04727564103, 0.003004807692, 0.09094551282, 0.1486378205, 0.1247996795, 0.1091746795, 0.03185096154, 0.4180689103, 0.009415064103, 0.01682692308
0.27, 0.04729458918, 0.003006012024, 0.09098196393, 0.148496994, 0.1248496994, 0.1090180361, 0.03186372745, 0.4182364729, 0.009418837675, 0.01683366733
0.28, 0.04711307137, 0.003007217322, 0.09101844427, 0.1485565357, 0.1246992783, 0.1090617482, 0.03187650361, 0.41840417, 0.009422614274, 0.016840417
0.29, 0.04699738903, 0.0028118096, 0.0903795943, 0.1486242217, 0.1249246837, 0.1092588873, 0.03173327978, 0.419160474, 0.009439646515, 0.01667001406
0.3, 0.04702572347, 0.002813504823, 0.0904340836, 0.1487138264, 0.125, 0.1089228296, 0.03175241158, 0.4192122186, 0.009445337621, 0.01668006431
0.31, 0.04691904954, 0.002819170358, 0.09021345147, 0.1486105518, 0.124848973, 0.1087394281, 0.03181635119, 0.4200563834, 0.009464357632, 0.01651228353
0.32, 0.04699475595, 0.002823719242, 0.08975393304, 0.1482452602, 0.1250504236, 0.1085114966, 0.03186768858, 0.420734167, 0.009479628883, 0.01653892699
0.33, 0.04671385238, 0.002831142568, 0.08978766431, 0.1480283114, 0.1251769464, 0.108190091, 0.03174924166, 0.4216380182, 0.009302325581, 0.01658240647
0.34, 0.04670999188, 0.002640129976, 0.08956133225, 0.1472380179, 0.1251015435, 0.1080422421, 0.03127538587, 0.4234362307, 0.009341998375, 0.01665312754
0.35, 0.04647370567, 0.002649816551, 0.08907460253, 0.1471667346, 0.1253567061, 0.1082348145, 0.03016714227, 0.4247859764, 0.00937627395, 0.01671422748
0.36, 0.04646878199, 0.002661207779, 0.08925281474, 0.1467758444, 0.1254861822, 0.107062436, 0.03009211873, 0.4266120778, 0.009211873081, 0.01637666325
0.37, 0.04630582424, 0.002675447623, 0.08952459354, 0.1461206009, 0.1255402346, 0.1064004939, 0.02922412019, 0.4288948343, 0.009055361185, 0.0162584894
0.38, 0.04594370861, 0.002690397351, 0.08940397351, 0.1450745033, 0.1260347682, 0.1061672185, 0.02918046358, 0.4308774834, 0.008485099338, 0.01614238411
0.39, 0.04575707155, 0.002495840266, 0.08922628952, 0.1449667221, 0.1260399334, 0.1058652246, 0.02849417637, 0.4324043261, 0.008527454243, 0.01622296173
0.4, 0.04558823529, 0.00231092437, 0.08865546218, 0.1441176471, 0.1262605042, 0.1054621849, 0.02836134454, 0.4350840336, 0.008403361345, 0.01575630252
0.41, 0.04497242257, 0.002333474756, 0.08845990666, 0.1429783623, 0.1270683072, 0.1039456937, 0.02800169707, 0.4384811201, 0.008061094612, 0.01569792109
0.42, 0.04489097905, 0.002351432236, 0.0884993587, 0.142154767, 0.1276186404, 0.1026079521, 0.02757588713, 0.4405728944, 0.007909362976, 0.01581872595
0.43, 0.04441569642, 0.002371711945, 0.08775334196, 0.1410090556, 0.1282880552, 0.102414834, 0.02673566192, 0.4432945235, 0.007761966365, 0.01595515308
0.44, 0.0441880714, 0.002394427514, 0.08794079234, 0.139094471, 0.1279930344, 0.1025250327, 0.02633870266, 0.4457988681, 0.007836308228, 0.01589029168
0.45, 0.04435660957, 0.001976284585, 0.08805445762, 0.1370223979, 0.1275801493, 0.1027667984, 0.02613087396, 0.4481774264, 0.00790513834, 0.01602986386
0.46, 0.04420257663, 0.001999111506, 0.08685028876, 0.1346068414, 0.1281652599, 0.1021768103, 0.02621057308, 0.4517992004, 0.007996446024, 0.01599289205
0.47, 0.04375140229, 0.001794929325, 0.08660533991, 0.1339466009, 0.1281130805, 0.1018622392, 0.02557774288, 0.4543414853, 0.007852815795, 0.01615436392
0.48, 0.04218643683, 0.001814470401, 0.08664096167, 0.1338171921, 0.1283737809, 0.1013835337, 0.02472215922, 0.4572465412, 0.007938308006, 0.01587661601
0.49, 0.04195323246, 0.001834021091, 0.08642824392, 0.1325080238, 0.1276937185, 0.1006419074, 0.0245300321, 0.4607977992, 0.007565337001, 0.01604768455
0.5, 0.04168596572, 0.001852709588, 0.08684576193, 0.1320055581, 0.1276053729, 0.1009726725, 0.02431681334, 0.4620194535, 0.007179249653, 0.0155164428
0.51, 0.04086425552, 0.001878816346, 0.0847815876, 0.1319868483, 0.1277595115, 0.09934241428, 0.02442461249, 0.4666510099, 0.006810709253, 0.01550023485
0.52, 0.04044729955, 0.001903402332, 0.08398762788, 0.130620985, 0.1284796574, 0.09873899596, 0.02355460385, 0.4703783012, 0.006899833452, 0.01498929336
0.53, 0.03949903661, 0.001445086705, 0.08453757225, 0.1286127168, 0.1293352601, 0.09802504817, 0.02360308285, 0.4739884393, 0.006021194605, 0.01493256262
0.54, 0.03847090334, 0.00121743365, 0.08473338203, 0.1275870465, 0.1292914536, 0.09763817872, 0.02337472608, 0.4772339907, 0.005843681519, 0.0146092038
0.55, 0.03828105705, 0.001234872808, 0.0849592492, 0.1252161027, 0.1294146703, 0.09681402816, 0.02296863423, 0.481106446, 0.005680414917, 0.01432452457
0.56, 0.03781617831, 0.001252191335, 0.08464813423, 0.1249686952, 0.1299774606, 0.09441522665, 0.02253944403, 0.4850989231, 0.005259203606, 0.01402454295
0.57, 0.03725291434, 0.00126710593, 0.08413583376, 0.1246832235, 0.1300050684, 0.09300557527, 0.021794222, 0.4888494678, 0.00506842372, 0.01393816523
0.58, 0.03678929766, 0.001286339079, 0.08386930795, 0.1222022125, 0.1309493182, 0.09210187806, 0.02186776434, 0.4921533316, 0.004630820684, 0.01414972987
0.59, 0.03618849258, 0.001301744337, 0.08279093986, 0.1210622234, 0.1312158292, 0.09112210362, 0.021608956, 0.4957042437, 0.004686279615, 0.01431918771
0.6, 0.03531892462, 0.001317870322, 0.081971534, 0.1204533474, 0.1315234581, 0.09040590406, 0.02134949921, 0.4986821297, 0.004744333158, 0.01423299947
0.61, 0.03494265137, 0.001066951187, 0.0821552414, 0.1194985329, 0.1323019472, 0.08935716191, 0.02133902374, 0.5006668445, 0.004801280341, 0.01387036543
0.62, 0.03540540541, 0.0008108108108, 0.08108108108, 0.1186486486, 0.1327027027, 0.08864864865, 0.02081081081, 0.5035135135, 0.004594594595, 0.01378378378
0.63, 0.03512623491, 0.0005488474204, 0.07958287596, 0.1171789243, 0.1328210757, 0.08781558727, 0.01975850714, 0.508507135, 0.004665203074, 0.01399560922
0.64, 0.03514111787, 0.0005534034311, 0.07885998893, 0.1164914222, 0.1328168235, 0.0871610404, 0.0196458218, 0.5105146652, 0.004703929164, 0.01411178749
0.65, 0.03369839933, 0.0005616399888, 0.07919123842, 0.1151361977, 0.1336703173, 0.08593091828, 0.01881493962, 0.5144622297, 0.004773939905, 0.01376017972
0.66, 0.03220290681, 0.0002849814762, 0.07922485038, 0.1139925905, 0.1342262753, 0.08577942434, 0.01852379595, 0.5175263608, 0.004844685095, 0.01339412938
0.67, 0.03201615229, 0.0002884338044, 0.07903086242, 0.1127776175, 0.1344101529, 0.08537640611, 0.01845976348, 0.5200461494, 0.004903374676, 0.0126910874
0.68, 0.03240875912, 0.0002919708029, 0.07824817518, 0.1121167883, 0.1348905109, 0.08525547445, 0.01781021898, 0.5220437956, 0.004671532847, 0.01226277372
0.69, 0.0325732899, 0.0002961208173, 0.07787977495, 0.110156944, 0.1353272135, 0.08498667456, 0.01747112822, 0.5241338466, 0.004737933077, 0.01243707433
0.7, 0.03180318032, 0.000300030003, 0.07710771077, 0.1083108311, 0.1353135314, 0.08490849085, 0.01680168017, 0.5286528653, 0.004500450045, 0.01230123012
0.71, 0.03145038168, 0.0003053435115, 0.07816793893, 0.105648855, 0.1349618321, 0.08396946565, 0.01648854962, 0.5334351145, 0.003664122137, 0.01190839695
0.72, 0.03036876356, 0.0003098853424, 0.07747133561, 0.1047412457, 0.1344902386, 0.08366904245, 0.01642392315, 0.5370312984, 0.003718624109, 0.01177564301
0.73, 0.0294025649, 0.0003127932437, 0.07788551767, 0.1044729434, 0.1345010948, 0.08257741633, 0.01626524867, 0.5392555521, 0.00344072568, 0.01188614326
0.74, 0.02857142857, 0.0003174603175, 0.07714285714, 0.1022222222, 0.1342857143, 0.08253968254, 0.01619047619, 0.5438095238, 0.003174603175, 0.01174603175
0.75, 0.02769726248, 0.0003220611916, 0.07729468599, 0.1001610306, 0.1342995169, 0.08115942029, 0.01610305958, 0.5481481481, 0.003220611916, 0.0115942029
0.76, 0.02694709169, 0.0003286230693, 0.07689779823, 0.09760105159, 0.1340782123, 0.07985540585, 0.0161025304, 0.5537298718, 0.003286230693, 0.01117318436
0.77, 0.02613065327, 0.0003350083752, 0.07403685092, 0.09581239531, 0.1346733668, 0.07872696817, 0.01541038526, 0.5604690117, 0.003015075377, 0.01139028476
0.78, 0.02428180575, 0.000341997264, 0.07352941176, 0.09439124487, 0.1340629275, 0.07763337893, 0.01504787962, 0.5663474692, 0.003077975376, 0.01128590971
0.79, 0.02430555556, 0.0003472222222, 0.07395833333, 0.09236111111, 0.1354166667, 0.07604166667, 0.01458333333, 0.5694444444, 0.002777777778, 0.01076388889
0.8, 0.02375044311, 0.0003544842255, 0.07444168734, 0.09181141439, 0.1347040057, 0.07408720312, 0.01417936902, 0.5742644452, 0.002126905353, 0.01028004254
0.81, 0.02278481013, 0.0003616636528, 0.07377938517, 0.0904159132, 0.1359855335, 0.07269439421, 0.01338155515, 0.5786618445, 0.001808318264, 0.01012658228
0.82, 0.02281089036, 0.0003679175865, 0.07321559971, 0.08830022075, 0.1353936718, 0.07247976453, 0.0136129507, 0.5816777042, 0.001839587932, 0.01030169242
0.83, 0.02138836773, 0.0003752345216, 0.07279549719, 0.08855534709, 0.1343339587, 0.07279549719, 0.01313320826, 0.5846153846, 0.001500938086, 0.0105065666
0.84, 0.01987767584, 0.0003822629969, 0.07262996942, 0.0875382263, 0.1345565749, 0.07071865443, 0.01337920489, 0.5894495413, 0.001146788991, 0.01032110092
0.85, 0.01956947162, 0.0003913894325, 0.07279843444, 0.08454011742, 0.133072407, 0.06927592955, 0.0133072407, 0.5956947162, 0.001174168297, 0.01017612524
0.86, 0.01887550201, 0.0004016064257, 0.07228915663, 0.08072289157, 0.1309236948, 0.06666666667, 0.01325301205, 0.60562249, 0.001204819277, 0.01004016064
0.87, 0.01772464963, 0.0004122011542, 0.07172300082, 0.07749381698, 0.1294311624, 0.06553998351, 0.01360263809, 0.6133553174, 0.001236603462, 0.009480626546
0.88, 0.01614959626, 0.0004249893753, 0.07139821504, 0.0756481088, 0.1287717807, 0.06417339567, 0.01274968126, 0.6204844879, 0.001274968126, 0.008924776881
0.89, 0.0158870256, 0.0004413062665, 0.06972639011, 0.06928508385, 0.1284201236, 0.06310679612, 0.01147396293, 0.6332744925, 0.0008826125331, 0.007502206531
0.9, 0.01413588691, 0.000455996352, 0.0683994528, 0.0674874601, 0.1290469676, 0.06019151847, 0.0104879161, 0.6420428637, 0.0009119927041, 0.00683994528
0.91, 0.01418439716, 0.0004728132388, 0.06524822695, 0.06430260047, 0.1281323877, 0.05862884161, 0.008983451537, 0.653427896, 0.0009456264775, 0.005673758865
0.92, 0.01423662248, 0.0004909180167, 0.06529209622, 0.05940108002, 0.1246931762, 0.05498281787, 0.0088365243, 0.6651939126, 0.0009818360334, 0.0058910162
0.93, 0.01389603706, 0.0005146680391, 0.06330416881, 0.05404014411, 0.1219763253, 0.05095213587, 0.008749356665, 0.6803911477, 0.001029336078, 0.005146680391
0.94, 0.01192411924, 0.0005420054201, 0.06341463415, 0.04823848238, 0.1246612466, 0.04552845528, 0.008130081301, 0.6926829268, 0, 0.00487804878
0.95, 0.009708737864, 0.0005711022273, 0.06053683609, 0.04454597373, 0.1262135922, 0.04169046259, 0.007424328955, 0.7041690463, 0, 0.005139920046
0.96, 0.007936507937, 0.0006105006105, 0.05433455433, 0.0409035409, 0.1282051282, 0.04151404151, 0.004273504274, 0.7191697192, 0, 0.003052503053
0.97, 0.006032171582, 0.0006702412869, 0.05160857909, 0.0355227882, 0.1253351206, 0.0355227882, 0.003351206434, 0.7399463807, 0, 0.002010723861
0.98, 0.004504504505, 0.0007507507508, 0.0472972973, 0.02927927928, 0.1201201201, 0.03078078078, 0.001501501502, 0.7635135135, 0, 0.002252252252
0.99, 0.004659832246, 0, 0.04007455732, 0.01957129543, 0.1034482759, 0.02516309413, 0, 0.8052190121, 0, 0.001863932898

==> plt/th_chart_p6.txt <==
th, airplane, automobile, bird, cat, deer, dog, frog, horse, ship, truck
0, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.01, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.02, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.03, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.04, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.05, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.06, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.07, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.08, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.09, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.1, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.11, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.12, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.13, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.14, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.15, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.16, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.17, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.18, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.19, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.2, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.21, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.22, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.23, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.24, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.25, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.26, 0.006006006, 0.0002002, 0.135535536, 0.06966967, 0.224424424, 0.067267267, 0.484084084, 0.010810811, 0.0004004, 0.001601602
0.27, 0.006007209, 0.00020024, 0.135362435, 0.06968362, 0.224469363, 0.067280737, 0.484181017, 0.010812976, 0.000400481, 0.001601922
0.28, 0.006012024, 0.000200401, 0.135270541, 0.069338677, 0.224448898, 0.067334669, 0.484569138, 0.010821643, 0.000400802, 0.001603206
0.29, 0.006016847, 0.000200562, 0.134977938, 0.069193742, 0.224628961, 0.067388688, 0.484957882, 0.010629763, 0.000401123, 0.001604493
0.3, 0.00602047, 0.000200682, 0.134858519, 0.069034718, 0.224563516, 0.067429259, 0.485249849, 0.010636163, 0.000401365, 0.001605459
0.31, 0.006027728, 0.000200924, 0.134418324, 0.068917018, 0.224834237, 0.0671087, 0.48583484, 0.010648985, 0.000401849, 0.001607394
0.32, 0.006038647, 0, 0.134259259, 0.068639291, 0.225241546, 0.067028986, 0.486312399, 0.010466989, 0.000402576, 0.001610306
0.33, 0.006045949, 0, 0.134220073, 0.068319226, 0.225312374, 0.066908505, 0.486698912, 0.010479645, 0.000403063, 0.001612253
0.34, 0.006053269, 0, 0.134180791, 0.067998386, 0.224979822, 0.066989508, 0.487288136, 0.010492333, 0.000403551, 0.001614205
0.35, 0.006063056, 0, 0.133791431, 0.067502021, 0.225141471, 0.066895715, 0.48807599, 0.010509297, 0.000404204, 0.001616815
0.36, 0.006077796, 0, 0.133306321, 0.067463533, 0.22528363, 0.067058347, 0.488452188, 0.010534846, 0.000405186, 0.001418152
0.37, 0.006097561, 0, 0.133130081, 0.067073171, 0.225813008, 0.066463415, 0.489227642, 0.010365854, 0.000406504, 0.001422764
0.38, 0.00610998, 0, 0.133197556, 0.06700611, 0.225661914, 0.066395112, 0.489409369, 0.010386965, 0.000407332, 0.001425662
0.39, 0.005935325, 0, 0.133033156, 0.066516578, 0.225951699, 0.065697912, 0.490585346, 0.010437986, 0.000409333, 0.001432665
0.4, 0.005757763, 0, 0.132428542, 0.066214271, 0.22619782, 0.065391733, 0.491877442, 0.010281719, 0.000411269, 0.001439441
0.41, 0.005780347, 0, 0.132122213, 0.065441784, 0.226465731, 0.065028902, 0.493187448, 0.010115607, 0.000412882, 0.001445087
0.42, 0.005809129, 0, 0.131950207, 0.064522822, 0.226763485, 0.065352697, 0.493568465, 0.010165975, 0.000414938, 0.001452282
0.43, 0.005826051, 0, 0.131918435, 0.064086558, 0.22659176, 0.065126925, 0.494382022, 0.010195589, 0.000416146, 0.001456513
0.44, 0.005870021, 0, 0.131446541, 0.063312369, 0.227672956, 0.064989518, 0.494549266, 0.010272537, 0.000419287, 0.001467505
0.45, 0.005900948, 0, 0.131717597, 0.06280295, 0.228029505, 0.064278188, 0.495258166, 0.010115911, 0.000421496, 0.001475237
0.46, 0.005725191, 0, 0.130407125, 0.062553011, 0.227523325, 0.064461408, 0.497243427, 0.010178117, 0.000424088, 0.001484309
0.47, 0.005550811, 0, 0.130444065, 0.061485909, 0.227369769, 0.06383433, 0.499359522, 0.010034159, 0.000426985, 0.001494449
0.48, 0.005596212, 0, 0.12892811, 0.061343091, 0.227507533, 0.063710719, 0.501076195, 0.010116229, 0.000430478, 0.001291433
0.49, 0.005417118, 0, 0.128060672, 0.061321777, 0.226652221, 0.063271939, 0.503791983, 0.009967497, 0.000433369, 0.001083424
0.5, 0.005462093, 0, 0.127812978, 0.060956959, 0.223945816, 0.063797247, 0.506663754, 0.009831768, 0.000436967, 0.001092419
0.51, 0.005511464, 0, 0.126763668, 0.060846561, 0.222222222, 0.063492063, 0.509700176, 0.009920635, 0.000440917, 0.001102293
0.52, 0.005561735, 0, 0.125695217, 0.060734149, 0.221134594, 0.062513904, 0.513014461, 0.010011123, 0.000222469, 0.001112347
0.53, 0.00540054, 0, 0.125787579, 0.060081008, 0.218721872, 0.062106211, 0.51710171, 0.009675968, 0.000225023, 0.00090009
0.54, 0.005447118, 0, 0.125510667, 0.059464367, 0.217657739, 0.061960962, 0.519064911, 0.009759419, 0.000226963, 0.000907853
0.55, 0.00527765, 0, 0.125975218, 0.05782469, 0.216613125, 0.061725562, 0.522028453, 0.009637448, 0, 0.000917852
0.56, 0.005350081, 0, 0.125377995, 0.058153059, 0.21539893, 0.06140963, 0.524075366, 0.009304489, 0, 0.000930449
0.57, 0.005174036, 0, 0.125587959, 0.05738476, 0.213546566, 0.060442145, 0.52798683, 0.008936971, 0, 0.000940734
0.58, 0.005219454, 0, 0.125504152, 0.056465006, 0.213048636, 0.060023725, 0.530011862, 0.008778173, 0, 0.000948992
0.59, 0.00528465, 0, 0.125150132, 0.055969253, 0.211145808, 0.060052847, 0.533029066, 0.00864761, 0, 0.000720634
0.6, 0.005108246, 0, 0.125273656, 0.054974459, 0.209924593, 0.058379956, 0.537338847, 0.008270494, 0, 0.000729749
0.61, 0.005162242, 0, 0.124877089, 0.05432645, 0.208702065, 0.057276303, 0.540560472, 0.008357915, 0, 0.000737463
0.62, 0.004961548, 0, 0.12503101, 0.053832796, 0.207888861, 0.056561647, 0.542545274, 0.008434632, 0, 0.000744232
0.63, 0.005021341, 0, 0.12528245, 0.053979413, 0.206879237, 0.055987949, 0.543560131, 0.008536279, 0, 0.000753201
0.64, 0.005077431, 0, 0.124143184, 0.053566895, 0.205382077, 0.055851739, 0.547093171, 0.008123889, 0, 0.000761615
0.65, 0.004624872, 0, 0.123329908, 0.053956835, 0.204008222, 0.054470709, 0.55061665, 0.008221994, 0, 0.000770812
0.66, 0.004677755, 0, 0.123960499, 0.053534304, 0.202442827, 0.053274428, 0.553274428, 0.008056133, 0, 0.000779626
0.67, 0.004474862, 0, 0.123979995, 0.053698342, 0.202158463, 0.051329297, 0.555672545, 0.008160042, 0, 0.000526454
0.68, 0.004273504, 0, 0.123130342, 0.053151709, 0.202190171, 0.049412393, 0.559027778, 0.008279915, 0, 0.000534188
0.69, 0.004321988, 0, 0.12182604, 0.053484603, 0.201242572, 0.048892491, 0.561318206, 0.008373852, 0, 0.000540249
0.7, 0.004372779, 0, 0.12134463, 0.053566548, 0.199234764, 0.048647171, 0.564908445, 0.007379065, 0, 0.000546597
0.71, 0.004439512, 0, 0.121531632, 0.05327414, 0.198945616, 0.046614872, 0.567425083, 0.007214206, 0, 0.000554939
0.72, 0.00448682, 0, 0.121704992, 0.053561413, 0.1965788, 0.046270331, 0.569545709, 0.007291082, 0, 0.000560852
0.73, 0.00455192, 0, 0.121479374, 0.053200569, 0.195732575, 0.045519203, 0.572119488, 0.006827881, 0, 0.00056899
0.74, 0.00432526, 0, 0.121107266, 0.053344867, 0.194348328, 0.044982699, 0.574394464, 0.006920415, 0, 0.000576701
0.75, 0.004088785, 0, 0.120911215, 0.052570093, 0.193925234, 0.042932243, 0.578563084, 0.00671729, 0, 0.000292056
0.76, 0.004166667, 0, 0.119345238, 0.051488095, 0.192261905, 0.042559524, 0.583035714, 0.006845238, 0, 0.000297619
0.77, 0.004232164, 0, 0.119709794, 0.050181378, 0.191958888, 0.042019347, 0.585247884, 0.006348247, 0, 0.000302297
0.78, 0.004280037, 0, 0.11953531, 0.049526139, 0.190155916, 0.041271782, 0.588505044, 0.006420055, 0, 0.000305717
0.79, 0.004052369, 0, 0.119077307, 0.04925187, 0.188279302, 0.040835411, 0.591957606, 0.006234414, 0, 0.000311721
0.8, 0.004129606, 0, 0.119440915, 0.048284625, 0.184879288, 0.040025413, 0.596886912, 0.006035578, 0, 0.000317662
0.81, 0.003569111, 0, 0.11907852, 0.048669695, 0.18137573, 0.039260221, 0.60155743, 0.006164828, 0, 0.000324465
0.82, 0.003644798, 0, 0.116964877, 0.046719682, 0.179589132, 0.038104705, 0.608681246, 0.005964215, 0, 0.000331345
0.83, 0.003713707, 0, 0.114787306, 0.045914922, 0.177582714, 0.037812289, 0.613774477, 0.006076975, 0, 0.00033761
0.84, 0.003447087, 0, 0.114443295, 0.045156842, 0.17511203, 0.036883833, 0.618407446, 0.006204757, 0, 0.000344709
0.85, 0.003543586, 0, 0.114103473, 0.043231751, 0.171509568, 0.035081502, 0.625797307, 0.006378455, 0, 0.000354359
0.86, 0.003273918, 0, 0.112768279, 0.041833394, 0.170971262, 0.034194252, 0.630411059, 0.006184067, 0, 0.000363769
0.87, 0.003356956, 0, 0.11152555, 0.041029467, 0.168593808, 0.033569564, 0.636329728, 0.005221932, 0, 0.000372995
0.88, 0.003446955, 0, 0.111834546, 0.039448487, 0.167751819, 0.031788587, 0.641133665, 0.00459594, 0, 0
0.89, 0.003578529, 0, 0.111729622, 0.038170974, 0.160636183, 0.030218688, 0.651292247, 0.004373757, 0, 0
0.9, 0.00370218, 0, 0.108597285, 0.038667215, 0.153846154, 0.028383381, 0.662690251, 0.004113534, 0, 0
0.91, 0.002987623, 0, 0.105847204, 0.037131882, 0.150234742, 0.027742211, 0.672215109, 0.003841229, 0, 0
0.92, 0.003112494, 0, 0.104490885, 0.036905291, 0.146287239, 0.025344598, 0.680302357, 0.003557137, 0, 0
0.93, 0.003252788, 0, 0.099442379, 0.035315985, 0.144516729, 0.025557621, 0.68866171, 0.003252788, 0, 0
0.94, 0.002970297, 0, 0.093564356, 0.033168317, 0.136138614, 0.023762376, 0.707920792, 0.002475248, 0, 0
0.95, 0.002634352, 0, 0.087987355, 0.033192835, 0.128029505, 0.022128556, 0.723393045, 0.002634352, 0, 0
0.96, 0.0029036, 0, 0.084204413, 0.033681765, 0.112078978, 0.021486643, 0.743902439, 0.00174216, 0, 0
0.97, 0.002574003, 0, 0.079150579, 0.032818533, 0.105534106, 0.018018018, 0.75997426, 0.001930502, 0, 0
0.98, 0.003093581, 0, 0.071925754, 0.030935808, 0.089713844, 0.014694509, 0.788863109, 0.000773395, 0, 0
0.99, 0.003118503, 0, 0.063409563, 0.024948025, 0.072765073, 0.011434511, 0.824324324, 0, 0, 0

